Rewriting Modulo Traced Comonoid Structure

In this paper we adapt previous work on rewriting string diagrams using hypergraphs to the case where the underlying category has a traced comonoid structure, in which wires can be forked and the outputs of a morphism can be connected to its input. Such a structure is particularly interesting because any traced Cartesian (dataflow) category has an underlying traced comonoid structure. We show that certain subclasses of hypergraphs are fully complete for traced comonoid categories: that is to say, every term in such a category has a unique corresponding hypergraph up to isomorphism, and from every hypergraph with the desired properties, a unique term in the category can be retrieved up to the axioms of traced comonoid categories. We also show how the framework of double pushout rewriting (DPO) can be adapted for traced comonoid categories by characterising the valid pushout complements for rewriting in our setting. We conclude by presenting a case study in the form of recent work on an equational theory for sequential circuits: circuits built from primitive logic gates with delay and feedback. The graph rewriting framework allows for the definition of an operational semantics for sequential circuits.

==> figures/circuits/axioms/gate-rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=tiny box seq] (0) at (-1.25, 0) {$\gateinterpretation[\getvar{gate}]\!\!(\getvar{input})$};
		\node [style=port] (2) at (-1, 0) {};
		\node [style=wire label right] (4) at (1.25, 0) {$\getvar{cod}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (2) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/circuits/axioms/join-rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=tiny box seq] (0) at (-1, 0) {$\getvar{val1} \ljoin \getvar{val2}$};
		\node [style=wire label right] (1) at (1, 0) {$\getvar{cod}$};
		\node [style=port] (2) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (2) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/circuits/axioms/stub-lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=tiny box seq] (0) at (-0.75, 0) {$\getvar{val}$};
		\node [style=bproduct] (4) at (0.5, 0) {};
		\node [style=port] (5) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (5) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/circuits/components/values/vs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.25, 0) {};
		\node [style=wire label right] (3) at (0.5, 0) {$\getvar{width}$};
		\node [style=tiny box seq] (15) at (-0.5, 0) {$\getvar{val}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (0.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/circuits/components/waveforms/delay.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=delay] (0) at (-0.2, 0) {};
		\node [style=wire label right] (3) at (1.25, 0) {$\getvar{width}$};
		\node [style=none] (9) at (0.75, 0.75) {};
		\node [style=none] (10) at (0.75, -0.75) {};
		\node [style=none] (11) at (-0.75, -0.75) {};
		\node [style=none] (12) at (-0.75, 0.75) {};
		\node [style=none] (13) at (0.75, 0) {};
		\node [style=none] (14) at (0.75, 0) {};
		\node [style=wire label left] (15) at (-1.25, 0) {$\getvar{width}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tile seq] (14.center)
			 to (10.center)
			 to (11.center)
			 to (12.center)
			 to (9.center)
			 to (13.center);
		\draw [style=wire] (0) to (3);
		\draw [style=wire] (15) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/circuits/components/waveforms/register-shorthand.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wire label right] (2) at (1.25, 0) {$\getvar{width}$};
		\node [style=register] (8) at (-0.25, 0) {$\getvar{val}$};
		\node [style=wire label left] (9) at (-1.25, 0) {$\getvar{width}$};
		\node [style=none] (10) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (9) to (8);
		\draw [style=wire] (10.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/circuits/components/waveforms/register.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bproduct] (2) at (1, 0) {};
		\node [style=delay] (8) at (-0.75, -0.75) {};
		\node [style=wire label left] (9) at (-1.75, -0.75) {$\getvar{width}$};
		\node [style=wire label right] (10) at (2, 0) {$\getvar{width}$};
		\node [style=tiny box seq] (11) at (-0.75, 0.75) {$\getvar{val}$};
		\node [style=none] (12) at (0, 0.75) {};
		\node [style=none] (13) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (11)
			 to (12.center)
			 to [in=105, out=0] (2);
		\draw [style=wire] (2) to (10);
		\draw [style=wire] (2)
			 to [in=0, out=-105] (13.center)
			 to (8);
		\draw [style=wire] (8) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/circuits/examples/reasoning/unfolding/unfolding-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=medium square box \getvar{colour}] (0) at (0, -0.25) {$\getvar{box}$};
		\node [style=none] (2) at (-0.25, -0.75) {};
		\node [style=none] (4) at (-1, 0.25) {};
		\node [style=none] (5) at (-0.25, 0.25) {};
		\node [style=bproduct] (7) at (1.5, -0.75) {};
		\node [style=bproduct] (9) at (1.5, 0.25) {};
		\node [style=none] (10) at (3, 1.75) {};
		\node [style=none] (11) at (-1, 1.75) {};
		\node [style=bproduct] (13) at (2.5, 0) {};
		\node [style=none] (15) at (2.5, 1) {};
		\node [style=bproduct] (16) at (2.5, -0.5) {};
		\node [style=none] (23) at (0.25, 0.25) {};
		\node [style=none] (28) at (0.25, -0.75) {};
		\node [style=wire label left] (29) at (-1.75, -0.75) {$\getvar{dom}$};
		\node [style=none] (30) at (2.5, -1.5) {};
		\node [style=wire label mid] (31) at (0.75, 1.75) {$\getvar{trace}$};
		\node [style=none] (32) at (3, 1) {};
		\node [style=wire label right] (33) at (3.5, -1.5) {$\getvar{cod}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wiredash] (9)
			 to [in=180, out=75] (15.center)
			 to (32.center)
			 to [bend right=90, looseness=1.50] (10.center)
			 to (31.center)
			 to (11.center)
			 to [bend left=270, looseness=1.50] (4.center)
			 to (5.center);
		\draw [style=wiredash, in=-180, out=75] (7) to (13);
		\draw [style=wiredash, in=180, out=-75] (9) to (16);
		\draw [style=wiredash, in=-180, out=0, looseness=1.25] (23.center) to (9);
		\draw [style=wiredash, in=-180, out=0, looseness=1.25] (28.center) to (7);
		\draw [style=wiredash, in=-180, out=0, loop] (23.center) to ();
		\draw [style=wiredash, in=-180, out=0, loop] (28.center) to ();
		\draw [style=wire] (2.center) to (29);
		\draw [style=wiredash] (7)
			 to [in=-180, out=-75] (30.center)
			 to (33);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/circuits/examples/reasoning/unfolding/unfolding-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=medium square box \getvar{colour}] (0) at (0.5, 0.75) {$\getvar{box}$};
		\node [style=none] (2) at (0.25, 0.25) {};
		\node [style=none] (4) at (-2.5, 0.25) {};
		\node [style=bproduct] (5) at (-1.75, 0.25) {};
		\node [style=none] (6) at (1.25, 0.25) {};
		\node [style=bproduct] (7) at (1.75, 0.25) {};
		\node [style=none] (8) at (1.25, 1.25) {};
		\node [style=none] (10) at (1.75, 2) {};
		\node [style=none] (11) at (-2.5, 2) {};
		\node [style=none] (15) at (1.75, 1.25) {};
		\node [style=medium square box \getvar{colour}] (17) at (0.5, -1.5) {$\getvar{box}$};
		\node [style=none] (18) at (0.25, -2) {};
		\node [style=none] (19) at (0.25, -1) {};
		\node [style=none] (20) at (1.25, -2) {};
		\node [style=none] (21) at (1.25, -1) {};
		\node [style=none] (22) at (0.25, 1.25) {};
		\node [style=none] (27) at (-0.75, 1.25) {};
		\node [style=none] (28) at (-0.75, -1) {};
		\node [style=bproduct] (30) at (-1.75, -1) {};
		\node [style=none] (31) at (-0.5, 0.25) {};
		\node [style=none] (32) at (-0.75, -2) {};
		\node [style=bproduct] (33) at (1.75, -1) {};
		\node [style=none] (50) at (-0.5, 1.25) {};
		\node [style=none] (54) at (-0.5, 0.25) {};
		\node [style=none] (58) at (-0.5, -1) {};
		\node [style=none] (62) at (-0.5, -2) {};
		\node [style=wire label left] (63) at (-3.75, -1) {$\getvar{dom}$};
		\node [style=wire label right] (64) at (3, -2) {$\getvar{cod}$};
		\node [style=wire label mid] (65) at (-1.25, 2) {$\getvar{trace}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wiredash] (8.center)
			 to (15.center)
			 to [bend right=90, looseness=1.50] (10.center)
			 to (65.center)
			 to (11.center)
			 to [bend right=90, looseness=1.50] (4.center)
			 to (5);
		\draw [style=wire, in=0, out=180, looseness=1.50] (7) to (6.center);
		\draw [style=wiredash] (22.center)
			 to (27.center)
			 to [in=75, out=180] (5);
		\draw [style=wiredash, in=-75, out=-180] (28.center) to (5);
		\draw [style=wiredash] (28.center) to (19.center);
		\draw [style=wiredash, in=-180, out=75] (30) to (31.center);
		\draw [style=wiredash] (31.center) to (2.center);
		\draw [style=wiredash] (30)
			 to [in=180, out=-75] (32.center)
			 to (18.center);
		\draw [style=wiredash] (21.center) to (33);
		\draw [style=wiredash] (30) to (63);
		\draw [style=wiredash] (64) to (20.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/circuits/examples/reasoning/unfolding/unfolding-3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=medium square box \getvar{colour}] (0) at (-1.25, 0) {$\getvar{box}$};
		\node [style=none] (1) at (-1.5, -0.5) {};
		\node [style=none] (2) at (-0.5, -0.5) {};
		\node [style=bproduct] (3) at (0, -0.5) {};
		\node [style=none] (4) at (-0.5, 0.5) {};
		\node [style=wire label mid] (5) at (-0.25, 2) {$\getvar{trace}$};
		\node [style=none] (6) at (0.25, 0.5) {};
		\node [style=medium square box \getvar{colour}] (7) at (2.75, -1) {$\getvar{box}$};
		\node [style=none] (8) at (2.5, -1.5) {};
		\node [style=none] (9) at (2.5, -0.5) {};
		\node [style=none] (10) at (3.5, -1.5) {};
		\node [style=none] (11) at (3.5, -0.5) {};
		\node [style=none] (12) at (-1.5, 0.5) {};
		\node [style=none] (17) at (-2.5, 0.5) {};
		\node [style=none] (18) at (-2.5, -1.5) {};
		\node [style=none] (19) at (1.75, -1.5) {};
		\node [style=bproduct] (20) at (4, -0.5) {};
		\node [style=none] (41) at (-2.5, -0.5) {};
		\node [style=none] (45) at (1.75, -0.5) {};
		\node [style=none] (50) at (-2.5, 2) {};
		\node [style=bproduct] (51) at (0.75, 0.5) {};
		\node [style=none] (52) at (1.5, 1.25) {};
		\node [style=bproduct] (54) at (-3.25, -1) {};
		\node [style=wire label left] (55) at (-4.25, -1) {$\getvar{dom}$};
		\node [style=wire label right] (56) at (4.75, -1.5) {$\getvar{cod}$};
		\node [style=none] (57) at (2, 1.25) {};
		\node [style=none] (58) at (2, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wiredash] (4.center) to (6.center);
		\draw [style=wire, in=0, out=180, looseness=1.50] (3) to (2.center);
		\draw [style=wiredash] (12.center)
			 to (17.center)
			 to [bend left=90, looseness=1.50] (50.center)
			 to (5.center)
			 to (58.center)
			 to [bend left=90, looseness=1.50] (57.center)
			 to (52.center)
			 to [in=75, out=-180] (51);
		\draw [style=wiredash] (54)
			 to [in=180, out=-75] (18.center)
			 to [in=180, out=360] (19.center)
			 to (8.center);
		\draw [style=wiredash] (11.center) to (20);
		\draw [style=wiredash] (6.center) to (51);
		\draw [style=wiredash] (54)
			 to [in=180, out=75] (41.center)
			 to (1.center);
		\draw [style=wiredash] (51)
			 to [in=-180, out=-75] (45.center)
			 to (9.center);
		\draw [style=wiredash] (55) to (54);
		\draw [style=wiredash] (56) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/circuits/examples/sr-latch/circuit.tikz <==
\begin{tikzpicture}[circuit logic US]
	\begin{pgfonlayer}{nodelayer}
		\node [style=or] (0) at (-4, 0) {};
		\node [style=none] (1) at (-4.5, 0.25) {};
		\node [style=none] (2) at (-4.5, -0.25) {};
		\node [style=none] (3) at (-5, 0.25) {};
		\node [style=none] (4) at (-5, -0.25) {};
		\node [style=none] (5) at (-5.75, 0.25) {};
		\node [style=none] (6) at (-5.75, -0.25) {};
		\node [style=none] (7) at (-6.5, 0.25) {};
		\node [style=none] (8) at (-7.25, -0.25) {};
		\node [style=none] (9) at (-6.5, 1.25) {};
		\node [style=none] (10) at (6.25, 1.25) {};
		\node [style=not] (11) at (-2.5, 0) {};
		\node [style=bproduct] (13) at (0.25, 0) {};
		\node [style=none] (14) at (0.75, 0.5) {};
		\node [style=none] (15) at (0.75, -0.5) {};
		\node [style=or] (16) at (1.5, -0.75) {};
		\node [style=not] (17) at (3, -0.75) {};
		\node [style=none] (19) at (1.25, -0.5) {};
		\node [style=none] (20) at (1.25, -1) {};
		\node [style=none] (21) at (-7.25, -1) {};
		\node [style=bproduct] (23) at (4.5, -0.75) {};
		\node [style=none] (24) at (5, -0.25) {};
		\node [style=none] (25) at (5, -1.25) {};
		\node [style=none] (26) at (5.25, -0.25) {};
		\node [style=none] (27) at (5.25, 0.5) {};
		\node [style=none] (28) at (6, -0.25) {};
		\node [style=none] (29) at (6, 0.5) {};
		\node [style=none] (30) at (6.25, 0.5) {};
		\node [style=none] (31) at (7, -0.25) {};
		\node [style=none] (32) at (7, -1.25) {};
		\node [style=delay] (33) at (-1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (1.center)
			 to (3.center)
			 to [in=0, out=180] (6.center)
			 to (8.center);
		\draw [style=wire] (23)
			 to [in=180, out=75] (24.center)
			 to (26.center)
			 to [in=-180, out=0] (29.center)
			 to (30.center)
			 to [bend right=90, looseness=2.00] (10.center)
			 to (9.center)
			 to [bend right=90, looseness=1.75] (7.center)
			 to (5.center)
			 to [in=180, out=0] (4.center)
			 to (2.center);
		\draw [style=wire] (0) to (11);
		\draw [style=wire] (19.center)
			 to (15.center)
			 to [in=-75, out=180] (13);
		\draw [style=wire] (31.center)
			 to (28.center)
			 to [in=0, out=-180] (27.center)
			 to (14.center)
			 to [in=75, out=180] (13);
		\draw [style=wire] (16) to (17);
		\draw [style=wire] (21.center) to (20.center);
		\draw [style=wire] (32.center)
			 to (25.center)
			 to [in=-75, out=180] (23);
		\draw [style=wire] (23) to (17);
		\draw [style=wire] (13) to (11);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/circuits/examples/sr-latch/real-circuit.tikz <==
\begin{tikzpicture}[circuit logic US]
	\begin{pgfonlayer}{nodelayer}
		\node [style=nor] (0) at (0, 1.25) {};
		\node [style=nor] (1) at (0, -1.25) {};
		\node [style=none] (2) at (-0.5, 1.5) {};
		\node [style=none] (3) at (-0.5, 1) {};
		\node [style=none] (4) at (-0.5, -1) {};
		\node [style=none] (5) at (-0.5, -1.5) {};
		\node [style=none] (6) at (-1.25, 1) {};
		\node [style=none] (7) at (-1.25, -1) {};
		\node [style=wire label left] (8) at (-2, 1.5) {$\mathsf{R}$};
		\node [style=wire label left] (9) at (-2, -1.5) {$\mathsf{S}$};
		\node [style=none] (10) at (-1.25, 0.5) {};
		\node [style=fork] (11) at (1.5, 1.25) {};
		\node [style=fork] (12) at (1.5, -1.25) {};
		\node [style=wire label right] (13) at (2, 1.25) {$\mathsf{Q}$};
		\node [style=none] (14) at (1.5, -0.5) {};
		\node [style=none] (15) at (-1.25, -0.5) {};
		\node [style=none] (16) at (1.5, 0.5) {};
		\node [style=wire label right] (17) at (2, -1.25) {$\mathsf{\overline{Q}}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (5.center) to (9);
		\draw [style=wire] (2.center) to (8);
		\draw [style=wire] (1) to (12);
		\draw [style=wire] (0) to (11);
		\draw [style=wire] (12)
			 to (14.center)
			 to (10.center)
			 to (6.center)
			 to (3.center);
		\draw [style=wire] (11)
			 to (16.center)
			 to (15.center)
			 to [in=90, out=-90] (7.center)
			 to (4.center);
		\draw [style=wire] (13) to (11);
		\draw [style=wire] (17) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/circuits/instant-feedback/concrete-unfolding.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=medium square box comb] (0) at (-3.5, 0.75) {$\getvar{box}$};
		\node [style=none] (1) at (-3.75, 1.25) {};
		\node [style=none] (2) at (-3.75, 0.25) {};
		\node [style=none] (3) at (-3.25, 1.25) {};
		\node [style=none] (4) at (-3.25, 0.25) {};
		\node [style=bproduct] (5) at (-5, 1.25) {};
		\node [style=wire label left] (6) at (-6.5, 0.25) {$\getvar{dom}$};
		\node [style=medium square box comb] (7) at (0.5, -0.25) {$\getvar{box}$};
		\node [style=none] (8) at (-1, 0.25) {};
		\node [style=none] (9) at (0.25, -0.75) {};
		\node [style=medium square box comb] (12) at (4.5, -1.25) {$\getvar{box}$};
		\node [style=none] (15) at (4.75, -0.75) {};
		\node [style=none] (16) at (4.75, -1.75) {};
		\node [style=bproduct] (17) at (-2.25, 0.25) {};
		\node [style=none] (18) at (-2.5, 1.25) {};
		\node [style=none] (19) at (0, 0.25) {};
		\node [style=bproduct] (20) at (-6, 0.25) {};
		\node [style=none] (21) at (-4.5, -0.75) {};
		\node [style=none] (22) at (4.25, -1.75) {};
		\node [style=bproduct] (23) at (-2.25, -0.75) {};
		\node [style=none] (24) at (-0.75, -1.75) {};
		\node [style=none] (25) at (0.75, 0.25) {};
		\node [style=none] (26) at (3, -0.75) {};
		\node [style=none] (27) at (1.5, 0.25) {};
		\node [style=none] (28) at (4.25, -0.75) {};
		\node [style=none] (29) at (0.75, -0.75) {};
		\node [style=bproduct] (30) at (1.75, -0.75) {};
		\node [style=bproduct] (31) at (6, -0.75) {};
		\node [style=wire label right] (32) at (6.5, -1.75) {$\getvar{cod}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (5) to (1.center);
		\draw [style=wire] (6) to (2.center);
		\draw [style=wire] (3.center)
		to (18.center)
		to [in=-180, out=0, looseness=1.25] (8.center)
		to (19.center);
		\draw [style=wire] (4.center) to (17);
		\draw [style=wire] (20)
		to [in=-180, out=-60] (21.center)
		to (9.center);
		\draw [style=wire] (23)
		to [in=-180, out=-60] (24.center)
		to (22.center);
		\draw [style=wire] (25.center)
		to (27.center)
		to [in=-180, out=0, looseness=1.25] (26.center)
		to (28.center);
		\draw [style=wire] (29.center) to (30);
		\draw [style=wire] (16.center) to (32);
		\draw [style=wire] (15.center) to (31);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/circuits/instant-feedback/equation-lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=medium square box comb] (0) at (0, -0.25) {$\getvar{box}$};
		\node [style=port] (1) at (-0.25, 0.25) {};
		\node [style=port] (2) at (-0.25, -0.75) {};
		\node [style=port] (3) at (0.25, 0.25) {};
		\node [style=port] (4) at (0.25, -0.75) {};
		\node [style=none] (5) at (1, 0.25) {};
		\node [style=none] (6) at (1, 1) {};
		\node [style=none] (7) at (-1, 1) {};
		\node [style=none] (8) at (-1, 0.25) {};
		\node [style=wire label left] (9) at (-1.75, -0.75) {$\getvar{dom}$};
		\node [style=wire label right] (10) at (1.75, -0.75) {$\getvar{cod}$};
		\node [style=wire label mid] (11) at (0, 1) {$\getvar{trace}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (1)
			 to (8.center)
			 to [bend left=90, looseness=1.50] (7.center)
			 to (11.center)
			 to (6.center)
			 to [bend left=90, looseness=1.50] (5.center)
			 to (3);
		\draw [style=wire] (9) to (2);
		\draw [style=wire] (4) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/circuits/productivity/mealy-rule.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (14) at (4.75, -0.5) {};
		\node [style=none] (15) at (4.75, 1.5) {};
		\node [style=none] (16) at (-3, 1.5) {};
		\node [style=none] (17) at (-3, 0.25) {};
		\node [style=none] (18) at (-2.25, -1) {};
		\node [style=none] (38) at (4.5, 1) {};
		\node [style=none] (39) at (0.5, 1) {};
		\node [style=medium square box comb] (41) at (2, -0.75) {$\getvar{core}$};
		\node [style=port] (42) at (1.75, -0.09) {};
		\node [style=port] (43) at (1.75, -0.5) {};
		\node [style=port] (44) at (1.75, -1.41) {};
		\node [style=port] (45) at (1.75, -1) {};
		\node [style=port] (46) at (2.25, -0.09) {};
		\node [style=port] (47) at (2.25, -0.5) {};
		\node [style=port] (48) at (2.25, -1.41) {};
		\node [style=none] (49) at (0.5, -0.09) {};
		\node [style=none] (50) at (4.5, -0.09) {};
		\node [style=wire label left] (51) at (-7, -1.41) {$\getvar{dom}$};
		\node [style=none] (52) at (0.25, -0.5) {};
		\node [style=dangling] (53) at (7, -1.41) {$\getvar{cod}$};
		\node [style=none] (54) at (-1, 0.25) {};
		\node [style=none] (55) at (-3.5, -0.25) {};
		\node [style=register] (57) at (-2, 0.25) {$\bot$};
		\node [style=register] (58) at (-4.5, -0.25) {$\overline{v}$};
		\node [style=none] (65) at (-5.5, -0.25) {};
		\node [style=bproduct] (66) at (3.5, -1) {};
		\node [style=none] (67) at (5, -1) {};
		\node [style=none] (68) at (5, 2) {};
		\node [style=none] (69) at (-5.5, 2) {};
		\node [style=wire label mid] (70) at (0.25, 2) {$\getvar{values}$};
		\node [style=wire label mid] (71) at (1.75, 1.5) {$\getvar{delays}$};
		\node [style=wire label mid] (72) at (3.25, 1) {$\getvar{trace}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (47)
			 to (14.center)
			 to [bend right=90, looseness=1.50] (15.center)
			 to (71.center)
			 to (16.center)
			 to [bend left=270, looseness=1.50] (17.center)
			 to (57.center)
			 to (54.center)
			 to [in=-180, out=0, looseness=1.25] (52.center)
			 to (43);
		\draw [style=wire] (45)
			 to (18.center)
			 to [in=0, out=180] (55.center)
			 to (58.center)
			 to (65.center)
			 to [bend left=90, looseness=1.50] (69.center)
			 to (70.center)
			 to (68.center)
			 to [bend left=90, looseness=1.50] (67.center)
			 to (66);
		\draw [style=wire] (42)
			 to (49.center)
			 to [bend left=90, looseness=1.75] (39.center)
			 to (72.center)
			 to (38.center)
			 to [bend left=90, looseness=1.50] (50.center)
			 to (46);
		\draw [style=wire] (44) to (51);
		\draw [style=wire] (48) to (53);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/circuits/productivity/productive-goal-lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=medium square box \getvar{colour}] (0) at (1.25, 0) {$\getvar{box}$};
		\node [style=none] (2) at (0.75, 0) {};
		\node [style=register] (4) at (-1, 0) {$\getvar{input}$};
		\node [style=wire label right] (10) at (2.5, 0) {$\getvar{cod}$};
		\node [style=wire label left] (11) at (-2, 0) {$\getvar{dom}$};
		\node [style=none] (12) at (1.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (2.center) to (4);
		\draw [style=wire] (10) to (4);
		\draw [style=wire] (12.center) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/circuits/productivity/productive-goal-rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=medium square box \getvar{colour}] (0) at (-1, 0) {$\getvar{box}$};
		\node [style=none] (2) at (-0.5, 0) {};
		\node [style=register] (4) at (1, 0) {$\getvar{output}$};
		\node [style=wire label right] (10) at (2.75, 0) {$\getvar{cod}$};
		\node [style=wire label left] (11) at (-2.25, 0) {$\getvar{dom}$};
		\node [style=none] (12) at (-1.5, 0) {};
		\node [style=none] (13) at (1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (2.center) to (4);
		\draw [style=wire] (12.center) to (11);
		\draw [style=wire] (13.center) to (10);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/circuits/productivity/trace-delay.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (14) at (2, -0.25) {};
		\node [style=none] (15) at (2, 1.5) {};
		\node [style=none] (16) at (-2.5, 1.5) {};
		\node [style=none] (17) at (-2.5, 0.25) {};
		\node [style=none] (18) at (-2.25, -0.75) {};
		\node [style=tiny box seq] (19) at (-4.25, -0.25) {$\getvar{state}$};
		\node [style=none] (38) at (2, 1) {};
		\node [style=none] (39) at (0, 1) {};
		\node [style=medium square box comb] (41) at (1, -0.5) {$\getvar{core}$};
		\node [style=port] (42) at (0.75, 0.16) {};
		\node [style=port] (43) at (0.75, -0.25) {};
		\node [style=port] (44) at (0.75, -1.16) {};
		\node [style=port] (45) at (0.75, -0.75) {};
		\node [style=port] (46) at (1.25, 0.16) {};
		\node [style=port] (47) at (1.25, -0.25) {};
		\node [style=port] (48) at (1.25, -1.16) {};
		\node [style=none] (49) at (0, 0.16) {};
		\node [style=none] (50) at (2, 0.16) {};
		\node [style=wire label left] (51) at (-5.25, -1.16) {$\getvar{dom}$};
		\node [style=wire label right] (53) at (3, -1.16) {$\getvar{cod}$};
		\node [style=none] (55) at (-3.25, -0.25) {};
		\node [style=delay] (56) at (-2, 0.25) {};
		\node [style=wire label mid] (57) at (1, 1) {$\getvar{trace}$};
		\node [style=wire label mid] (58) at (-1, 1.5) {$\getvar{delay}$};
		\node [style=none] (60) at (-1.25, 0.25) {};
		\node [style=none] (61) at (-0.25, -0.25) {};
		\node [style=wire label mid] (62) at (-1.25, -0.75) {$\getvar{valwidth}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (47)
			 to (14.center)
			 to [bend right=90, looseness=1.50] (15.center)
			 to (58.center)
			 to (16.center)
			 to [bend left=270, looseness=1.50] (17.center)
			 to (56);
		\draw [style=wire] (19)
			 to (55.center)
			 to [in=180, out=0] (18.center)
			 to (62.center)
			 to (45);
		\draw [style=wire] (42)
			 to (49.center)
			 to [bend left=90, looseness=1.75] (39.center)
			 to (57.center)
			 to (38.center)
			 to [bend left=90, looseness=1.50] (50.center)
			 to (46);
		\draw [style=wire] (44) to (51);
		\draw [style=wire] (48) to (53);
		\draw [style=wire] (56)
			 to (60.center)
			 to [in=-180, out=0, looseness=1.25] (61.center)
			 to (43);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/graphs/dpo/cartesian/copy/k.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2, 1.5) {};
		\node [style=none] (1) at (-2, -1.75) {};
		\node [style=none] (2) at (2, -1.75) {};
		\node [style=none] (3) at (2, 1.5) {};
		\node [style=vertex] (5) at (-0.5, 0) {};
		\node [style=vertex] (7) at (0.5, 0.5) {};
		\node [style=small label] (10) at (-1.25, 0) {$0$};
		\node [style=small label] (11) at (1.25, 0.5) {$1$};
		\node [style=vertex] (15) at (0.5, -0.75) {};
		\node [style=small label] (17) at (1.25, -0.75) {$2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=interface] (2.center)
			 to (1.center)
			 to (0.center)
			 to (3.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/graphs/dpo/cartesian/copy/l.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.75, 1.5) {};
		\node [style=none] (1) at (-2.75, -1.5) {};
		\node [style=none] (2) at (2.75, -1.5) {};
		\node [style=none] (3) at (2.75, 1.5) {};
		\node [style=edge] (4) at (0, -0.25) {$\getvar{edge}$};
		\node [style=vertex] (5) at (-1.75, -0.25) {};
		\node [style=vertex] (7) at (1.75, -0.25) {};
		\node [style=none] (9) at (0.25, -0.25) {};
		\node [style=small label] (10) at (-1.75, 0.5) {$0$};
		\node [style=small label] (11) at (1.75, 0.5) {$1\ 2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=graph] (2.center)
			 to (1.center)
			 to (0.center)
			 to (3.center)
			 to cycle;
		\draw [style=tentacle] (5) to (4);
		\draw [style=tentacle] (7) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/graphs/dpo/cartesian/copy/r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.75, 2.5) {};
		\node [style=none] (1) at (-2.75, -2.75) {};
		\node [style=none] (2) at (2.75, -2.75) {};
		\node [style=none] (3) at (2.75, 2.5) {};
		\node [style=edge] (4) at (0, 1) {$\getvar{edge}$};
		\node [style=vertex] (5) at (-1.75, -0.25) {};
		\node [style=vertex] (7) at (1.75, 1) {};
		\node [style=none] (9) at (0.25, 1) {};
		\node [style=small label] (10) at (-2, 0.5) {$0$};
		\node [style=small label] (11) at (1.75, 1.75) {$1$};
		\node [style=edge] (12) at (0, -1.5) {$\getvar{edge}$};
		\node [style=none] (13) at (-0.25, 1) {};
		\node [style=none] (14) at (-0.5, -1.5) {};
		\node [style=vertex] (15) at (1.75, -1.5) {};
		\node [style=none] (16) at (0.25, -1.5) {};
		\node [style=small label] (17) at (1.75, -0.75) {$2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=graph] (2.center)
			 to (1.center)
			 to (0.center)
			 to (3.center)
			 to cycle;
		\draw [style=tentacle] (7) to (9.center);
		\draw [style=tentacle, in=180, out=75] (5) to (13.center);
		\draw [style=tentacle, in=-180, out=-75] (5) to (14.center);
		\draw [style=tentacle] (15) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/graphs/dpo/cartesian/discard/k.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 1.25) {};
		\node [style=none] (1) at (-1, -1.25) {};
		\node [style=none] (2) at (1, -1.25) {};
		\node [style=none] (3) at (1, 1.25) {};
		\node [style=vertex] (5) at (0, -0.25) {};
		\node [style=small label] (10) at (0, 0.5) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=interface] (2.center)
			 to (1.center)
			 to (0.center)
			 to (3.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/graphs/dpo/cartesian/discard/l.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.75, 1.5) {};
		\node [style=none] (1) at (-2.75, -1.5) {};
		\node [style=none] (2) at (2.75, -1.5) {};
		\node [style=none] (3) at (2.75, 1.5) {};
		\node [style=edge] (4) at (0, -0.25) {$e$};
		\node [style=vertex] (5) at (-1.75, -0.25) {};
		\node [style=vertex] (7) at (1.75, -0.25) {};
		\node [style=none] (9) at (0.25, -0.25) {};
		\node [style=small label] (10) at (-1.75, 0.5) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=graph] (2.center)
			 to (1.center)
			 to (0.center)
			 to (3.center)
			 to cycle;
		\draw [style=tentacle] (5) to (4);
		\draw [style=tentacle] (7) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/graphs/dpo/cartesian/discard/r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 1.25) {};
		\node [style=none] (1) at (-1, -1.25) {};
		\node [style=none] (2) at (1, -1.25) {};
		\node [style=none] (3) at (1, 1.25) {};
		\node [style=vertex] (5) at (0, -0.25) {};
		\node [style=small label] (10) at (0, 0.5) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=graph] (2.center)
			 to (1.center)
			 to (0.center)
			 to (3.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/graphs/dpo/matchings/trace-g.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.5, 2.25) {};
		\node [style=none] (1) at (2, 2.25) {};
		\node [style=none] (2) at (-2.5, -2.25) {};
		\node [style=none] (3) at (2, -2.25) {};
		\node [style=edge] (4) at (-0.25, -1) {$e$};
		\node [style=vertex] (5) at (-0.25, 0.75) {};
		\node [style=small label] (6) at (-0.25, 1.5) {$0\ 1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=graph] (3.center)
			 to (2.center)
			 to (0.center)
			 to (1.center)
			 to cycle;
		\draw [style=tentacle, in=360, out=0, looseness=2.50] (4) to (5);
		\draw [style=tentacle, in=-180, out=-180, looseness=2.25] (5) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/graphs/dpo/matchings/trace-l.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.25, 1.5) {};
		\node [style=none] (1) at (2.25, 1.5) {};
		\node [style=none] (2) at (-2.25, -1.5) {};
		\node [style=none] (3) at (2.25, -1.5) {};
		\node [style=vertex] (4) at (-1.5, 0) {};
		\node [style=edge] (5) at (0, 0) {$e$};
		\node [style=vertex] (6) at (1.5, 0) {};
		\node [style=small label] (7) at (-1.5, 0.75) {$0$};
		\node [style=small label] (8) at (1.5, 0.75) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=graph] (3.center)
			 to (2.center)
			 to (0.center)
			 to (1.center)
			 to cycle;
		\draw [style=tentacle] (4) to (5);
		\draw [style=tentacle] (5) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/graphs/dpo/matchings/trace-match.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=medium box] (0) at (0, 0) {$e$};
		\node [style=none] (1) at (1, 1.25) {};
		\node [style=none] (2) at (-1, 0) {};
		\node [style=none] (3) at (-1, 1.25) {};
		\node [style=none] (4) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (3.center)
			 to [bend right=90, looseness=1.50] (2.center)
			 to (0.center)
			 to (4.center)
			 to [bend right=90, looseness=1.50] (1.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/graphs/dpo/matchings/trace-rule.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=medium box] (0) at (0, 0) {$e$};
		\node [style=wire label left] (1) at (-1, 0) {};
		\node [style=wire label right] (2) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (1) to (0);
		\draw [style=wire] (0) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/graphs/dpo/no-dangling/c.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.75, 2.5) {};
		\node [style=none] (9) at (-1.75, -2.5) {};
		\node [style=none] (10) at (4.25, -2.5) {};
		\node [style=none] (11) at (4.25, 2.5) {};
		\node [style=vertex] (25) at (-0.75, 1) {};
		\node [style=small label] (53) at (-0.75, 1.75) {$0$};
		\node [style=vertex] (60) at (3.25, 1) {};
		\node [style=small label] (63) at (3.25, 1.75) {$1$};
		\node [style=none] (65) at (-0.75, -1) {};
		\node [style=none] (67) at (3.25, -1) {};
		\node [style=edge] (69) at (1.25, -1) {$e_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=graph] (9.center)
			 to (4.center)
			 to (11.center)
			 to (10.center)
			 to cycle;
		\draw [style=tentacle] (69) to (65.center);
		\draw [style=tentacle] (69) to (67.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/graphs/dpo/no-dangling/g.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.75, 2.5) {};
		\node [style=none] (9) at (-1.75, -2.5) {};
		\node [style=none] (10) at (4.25, -2.5) {};
		\node [style=none] (11) at (4.25, 2.5) {};
		\node [style=vertex] (25) at (-0.75, 1) {};
		\node [style=small label] (53) at (-0.75, 1.75) {$0$};
		\node [style=vertex] (60) at (3.25, 1) {};
		\node [style=small label] (63) at (3.25, 1.75) {$1$};
		\node [style=edge] (64) at (1.25, 1) {$e_1$};
		\node [style=vertex] (65) at (-0.75, -1) {};
		\node [style=small label] (66) at (-0.75, -0.25) {$2$};
		\node [style=vertex] (67) at (3.25, -1) {};
		\node [style=small label] (68) at (3.25, -0.25) {$3$};
		\node [style=edge] (69) at (1.25, -1) {$e_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=graph] (9.center)
		to (4.center)
		to (11.center)
		to (10.center)
		to cycle;
		\draw [style=tentacle] (25) to (64);
		\draw [style=tentacle] (60) to (64);
		\draw [style=tentacle] (69) to (65);
		\draw [style=tentacle] (69) to (67);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/graphs/dpo/no-dangling/k.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.75, 1.75) {};
		\node [style=none] (9) at (-1.75, -1.5) {};
		\node [style=none] (10) at (1.75, -1.5) {};
		\node [style=none] (11) at (1.75, 1.75) {};
		\node [style=vertex] (25) at (-0.75, 0) {};
		\node [style=small label] (53) at (-0.75, 0.75) {$0$};
		\node [style=vertex] (60) at (0.75, 0) {};
		\node [style=small label] (63) at (0.75, 0.75) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=interface] (9.center)
			 to (4.center)
			 to (11.center)
			 to (10.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/graphs/dpo/no-dangling/l.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.75, 2.25) {};
		\node [style=none] (9) at (-1.75, -2.25) {};
		\node [style=none] (10) at (4.25, -2.25) {};
		\node [style=none] (11) at (4.25, 2.25) {};
		\node [style=vertex] (25) at (-0.75, 0.75) {};
		\node [style=small label] (53) at (-0.75, 1.5) {$0$};
		\node [style=vertex] (60) at (3.25, 0.75) {};
		\node [style=small label] (63) at (3.25, 1.5) {$1$};
		\node [style=edge] (64) at (1.25, 0.75) {$e_1$};
		\node [style=vertex] (65) at (-0.75, -1.25) {};
		\node [style=small label] (66) at (-0.75, -0.5) {$2$};
		\node [style=vertex] (67) at (3.25, -1.25) {};
		\node [style=small label] (68) at (3.25, -0.5) {$3$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=graph] (9.center)
			 to (4.center)
			 to (11.center)
			 to (10.center)
			 to cycle;
		\draw [style=tentacle] (25) to (64);
		\draw [style=tentacle] (60) to (64);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/graphs/dpo/no-identification/c.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.75, 2.5) {};
		\node [style=none] (9) at (-1.75, -2.25) {};
		\node [style=none] (10) at (4.25, -2.25) {};
		\node [style=none] (11) at (4.25, 2.5) {};
		\node [style=vertex] (25) at (-0.75, 1) {};
		\node [style=small label] (53) at (-0.75, 1.75) {$0$};
		\node [style=vertex] (60) at (3.25, 1) {};
		\node [style=small label] (63) at (3.25, 1.75) {$1$};
		\node [style=vertex] (65) at (1.25, -1.25) {};
		\node [style=small label] (66) at (1.25, -0.5) {$2 \ 3$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=graph] (9.center)
			 to (4.center)
			 to (11.center)
			 to (10.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/graphs/dpo/no-identification/g.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.75, 3.25) {};
		\node [style=none] (9) at (-1.75, -3.25) {};
		\node [style=none] (10) at (4.25, -3.25) {};
		\node [style=none] (11) at (4.25, 3.25) {};
		\node [style=vertex] (25) at (-0.75, 1.75) {};
		\node [style=small label] (53) at (-0.75, 2.5) {$0$};
		\node [style=vertex] (60) at (3.25, 1.75) {};
		\node [style=small label] (63) at (3.25, 2.5) {$1$};
		\node [style=edge] (64) at (1.25, 1.75) {$e_1$};
		\node [style=vertex] (65) at (1.25, -0.5) {};
		\node [style=small label] (66) at (1.25, 0.25) {$2 \ 3$};
		\node [style=edge] (69) at (1.25, -2) {$e_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=graph] (9.center)
			 to (4.center)
			 to (11.center)
			 to (10.center)
			 to cycle;
		\draw [style=tentacle] (25) to (64);
		\draw [style=tentacle] (60) to (64);
		\draw [style=tentacle, in=180, out=-180, looseness=2.75] (69) to (65);
		\draw [style=tentacle, in=360, out=0, looseness=2.75] (69) to (65);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/graphs/dpo/no-identification/k.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.75, 1.75) {};
		\node [style=none] (9) at (-1.75, -1.5) {};
		\node [style=none] (10) at (1.75, -1.5) {};
		\node [style=none] (11) at (1.75, 1.75) {};
		\node [style=vertex] (25) at (-0.75, 0) {};
		\node [style=small label] (53) at (-0.75, 0.75) {$0$};
		\node [style=vertex] (60) at (0.75, 0) {};
		\node [style=small label] (63) at (0.75, 0.75) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=interface] (9.center)
			 to (4.center)
			 to (11.center)
			 to (10.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/graphs/dpo/no-identification/l.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.75, 2.5) {};
		\node [style=none] (9) at (-1.75, -2.25) {};
		\node [style=none] (10) at (4.25, -2.25) {};
		\node [style=none] (11) at (4.25, 2.5) {};
		\node [style=vertex] (25) at (-0.75, 1) {};
		\node [style=small label] (53) at (-0.75, 1.75) {$0$};
		\node [style=vertex] (60) at (3.25, 1) {};
		\node [style=small label] (63) at (3.25, 1.75) {$1$};
		\node [style=edge] (64) at (1.25, 1) {$e_1$};
		\node [style=vertex] (65) at (-0.75, -1) {};
		\node [style=small label] (66) at (-0.75, -0.25) {$2$};
		\node [style=vertex] (67) at (3.25, -1) {};
		\node [style=small label] (68) at (3.25, -0.25) {$3$};
		\node [style=edge] (69) at (1.25, -1) {$e_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=graph] (9.center)
			 to (4.center)
			 to (11.center)
			 to (10.center)
			 to cycle;
		\draw [style=tentacle] (25) to (64);
		\draw [style=tentacle] (60) to (64);
		\draw [style=tentacle] (69) to (65);
		\draw [style=tentacle] (69) to (67);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/graphs/dpo/non-unique/derivation-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/graphs/dpo/non-unique/rule-lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dangling] (0) at (-1, 0.5) {};
		\node [style=dangling] (1) at (1, 0.5) {};
		\node [style=dangling] (2) at (1, -0.5) {};
		\node [style=dangling] (3) at (-1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (0) to (1);
		\draw [style=wire] (3) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/graphs/dpo/non-valid/rule-lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dangling] (2) at (0.75, 0) {};
		\node [style=dangling] (3) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (3) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/graphs/dpo/non-valid/rule-rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dangling] (0) at (-1, 0) {};
		\node [style=medium box] (1) at (0, 0) {$e$};
		\node [style=dangling] (4) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire, in=-180, out=0] (0) to (1);
		\draw [style=wire, in=0, out=180] (4) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/graphs/dpo/non-valid/term.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=medium box] (1) at (-1, 0) {$e_1$};
		\node [style=medium box] (3) at (1, 0) {$e_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (1) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/graphs/monogamy/no-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.5, 1.5) {};
		\node [style=none] (1) at (2.5, 1.5) {};
		\node [style=none] (2) at (2.5, -2.25) {};
		\node [style=none] (3) at (-2.5, -2.25) {};
		\node [style=edge] (4) at (0, 0) {$e$};
		\node [style=vertex] (5) at (-1.5, 0) {};
		\node [style=vertex] (7) at (1.5, -0.5) {};
		\node [style=none] (9) at (0.25, -0.5) {};
		\node [style=none] (10) at (-5, 1.5) {};
		\node [style=none] (11) at (-3.5, 1.5) {};
		\node [style=none] (12) at (-3.5, -2.25) {};
		\node [style=none] (13) at (-5, -2.25) {};
		\node [style=vertex] (14) at (-4.25, -0.5) {};
		\node [style=none] (15) at (-2, -0.25) {};
		\node [style=none] (16) at (-3.75, -0.5) {};
		\node [style=none] (17) at (5, 1.5) {};
		\node [style=none] (18) at (3.5, 1.5) {};
		\node [style=none] (19) at (3.5, -2.25) {};
		\node [style=none] (20) at (5, -2.25) {};
		\node [style=vertex] (21) at (4.25, -0.5) {};
		\node [style=none] (22) at (2, 0.5) {};
		\node [style=none] (23) at (3.75, -0.5) {};
		\node [style=vertex] (27) at (0, -1.5) {};
		\node [style=vertex] (28) at (-4.25, -1.5) {};
		\node [style=none] (29) at (-0.5, -1.5) {};
		\node [style=none] (30) at (-3.75, -1.5) {};
		\node [style=vertex] (31) at (4.25, -1.5) {};
		\node [style=none] (32) at (0.5, -1.5) {};
		\node [style=none] (33) at (3.75, -1.5) {};
		\node [style=none] (36) at (-0.25, -0.5) {};
		\node [style=vertex] (38) at (1.5, 0.5) {};
		\node [style=none] (39) at (0.25, 0.5) {};
		\node [style=vertex] (40) at (-4.25, 0.5) {};
		\node [style=none] (41) at (-2, 0.25) {};
		\node [style=none] (42) at (-3.75, 0.5) {};
		\node [style=vertex] (43) at (4.25, 0.5) {};
		\node [style=none] (44) at (2, -0.5) {};
		\node [style=none] (45) at (3.75, 0.5) {};
		\node [style=none] (46) at (-0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=graph] (1.center)
		to (2.center)
		to (3.center)
		to (0.center)
		to cycle;
		\draw [style=tentacle, in=0, out=180] (7) to (9.center);
		\draw [style=interface] (10.center)
		to (13.center)
		to (12.center)
		to (11.center)
		to cycle;
		\draw [style=arrow] (15.center) to (16.center);
		\draw [style=interface] (17.center)
		to (20.center)
		to (19.center)
		to (18.center)
		to cycle;
		\draw [style=arrow] (22.center) to (23.center);
		\draw [style=arrow] (29.center) to (30.center);
		\draw [style=arrow] (32.center) to (33.center);
		\draw [style=tentacle, in=180, out=-45] (5) to (36.center);
		\draw [style=tentacle, in=0, out=180] (38) to (39.center);
		\draw [style=arrow] (41.center) to (42.center);
		\draw [style=arrow] (44.center) to (45.center);
		\draw [style=tentacle, in=180, out=45] (5) to (46.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/graphs/monogamy/no-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.5, 2.25) {};
		\node [style=none] (1) at (2.5, 2.25) {};
		\node [style=none] (2) at (2.5, -2.25) {};
		\node [style=none] (3) at (-2.5, -2.25) {};
		\node [style=edge] (4) at (0, 0) {$e$};
		\node [style=vertex] (7) at (1.5, 0) {};
		\node [style=none] (8) at (0.25, 0.5) {};
		\node [style=none] (9) at (0.25, -0.5) {};
		\node [style=none] (10) at (-5, 2.25) {};
		\node [style=none] (11) at (-3.5, 2.25) {};
		\node [style=none] (12) at (-3.5, -2.25) {};
		\node [style=none] (13) at (-5, -2.25) {};
		\node [style=vertex] (14) at (-4.25, -0.5) {};
		\node [style=none] (15) at (-2, -0.25) {};
		\node [style=none] (16) at (-3.75, -0.5) {};
		\node [style=none] (17) at (5, 2.25) {};
		\node [style=none] (18) at (3.5, 2.25) {};
		\node [style=none] (19) at (3.5, -2.25) {};
		\node [style=none] (20) at (5, -2.25) {};
		\node [style=vertex] (21) at (4.25, -0.5) {};
		\node [style=none] (22) at (2, -0.25) {};
		\node [style=none] (23) at (3.75, -0.5) {};
		\node [style=vertex] (27) at (0, -1.5) {};
		\node [style=vertex] (28) at (-4.25, -1.5) {};
		\node [style=none] (29) at (-0.5, -1.5) {};
		\node [style=none] (30) at (-3.75, -1.5) {};
		\node [style=vertex] (34) at (0, 1.5) {};
		\node [style=none] (35) at (-0.25, 0.5) {};
		\node [style=none] (36) at (-0.25, -0.5) {};
		\node [style=vertex] (43) at (-1.5, 0) {};
		\node [style=vertex] (44) at (4.25, 0.5) {};
		\node [style=none] (45) at (2, 0.25) {};
		\node [style=none] (46) at (3.75, 0.5) {};
		\node [style=vertex] (47) at (-4.25, 0.5) {};
		\node [style=none] (48) at (-2, 0.25) {};
		\node [style=none] (49) at (-3.75, 0.5) {};
		\node [style=vertex] (50) at (4.25, -1.5) {};
		\node [style=none] (51) at (0.5, -1.5) {};
		\node [style=none] (52) at (3.75, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=graph] (1.center)
			 to (2.center)
			 to (3.center)
			 to (0.center)
			 to cycle;
		\draw [style=tentacle, in=0, out=-135] (7) to (9.center);
		\draw [style=interface] (10.center)
			 to (13.center)
			 to (12.center)
			 to (11.center)
			 to cycle;
		\draw [style=arrow] (15.center) to (16.center);
		\draw [style=interface] (17.center)
			 to (20.center)
			 to (19.center)
			 to (18.center)
			 to cycle;
		\draw [style=arrow] (22.center) to (23.center);
		\draw [style=arrow] (29.center) to (30.center);
		\draw [style=wire, in=45, out=180] (35.center) to (43);
		\draw [style=wire, in=135, out=0] (8.center) to (7);
		\draw [style=arrow] (45.center) to (46.center);
		\draw [style=wire, in=-180, out=-45] (43) to (36.center);
		\draw [style=arrow] (48.center) to (49.center);
		\draw [style=arrow] (51.center) to (52.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/graphs/monogamy/yes-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.5, 2) {};
		\node [style=none] (1) at (2.5, 2) {};
		\node [style=none] (2) at (2.5, -2.25) {};
		\node [style=none] (3) at (-2.5, -2.25) {};
		\node [style=edge] (4) at (0, 0) {$e$};
		\node [style=vertex] (5) at (-1.5, -0.5) {};
		\node [style=vertex] (6) at (0, 1.25) {};
		\node [style=vertex] (7) at (1.5, -0.5) {};
		\node [style=none] (8) at (0.5, 0.25) {};
		\node [style=none] (9) at (0.25, -0.5) {};
		\node [style=none] (10) at (-5, 2) {};
		\node [style=none] (11) at (-3.5, 2) {};
		\node [style=none] (12) at (-3.5, -2.25) {};
		\node [style=none] (13) at (-5, -2.25) {};
		\node [style=vertex] (14) at (-4.25, -0.5) {};
		\node [style=none] (15) at (-2, -0.5) {};
		\node [style=none] (16) at (-3.75, -0.5) {};
		\node [style=none] (17) at (5, 2) {};
		\node [style=none] (18) at (3.5, 2) {};
		\node [style=none] (19) at (3.5, -2.25) {};
		\node [style=none] (20) at (5, -2.25) {};
		\node [style=vertex] (21) at (4.25, -0.5) {};
		\node [style=none] (22) at (2, -0.5) {};
		\node [style=none] (23) at (3.75, -0.5) {};
		\node [style=vertex] (27) at (0, -1.5) {};
		\node [style=vertex] (28) at (-4.25, -1.5) {};
		\node [style=none] (29) at (-0.5, -1.5) {};
		\node [style=none] (30) at (-3.75, -1.5) {};
		\node [style=vertex] (31) at (4.25, -1.5) {};
		\node [style=none] (32) at (0.5, -1.5) {};
		\node [style=none] (33) at (3.75, -1.5) {};
		\node [style=none] (35) at (-0.5, 0.25) {};
		\node [style=none] (36) at (-0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=graph] (1.center)
		to (2.center)
		to (3.center)
		to (0.center)
		to cycle;
		\draw [style=tentacle, in=0, out=180] (7) to (9.center);
		\draw [style=tentacle, in=0, out=0, looseness=2.50] (6) to (8.center);
		\draw [style=interface] (10.center)
		to (13.center)
		to (12.center)
		to (11.center)
		to cycle;
		\draw [style=arrow] (15.center) to (16.center);
		\draw [style=interface] (17.center)
		to (20.center)
		to (19.center)
		to (18.center)
		to cycle;
		\draw [style=arrow] (22.center) to (23.center);
		\draw [style=arrow] (29.center) to (30.center);
		\draw [style=arrow] (32.center) to (33.center);
		\draw [style=tentacle] (5) to (36.center);
		\draw [style=tentacle, in=180, out=180, looseness=2.75] (6) to (35.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/graphs/monogamy/yes-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.5, 1.5) {};
		\node [style=none] (1) at (2.5, 1.5) {};
		\node [style=none] (2) at (2.5, -2.25) {};
		\node [style=none] (3) at (-2.5, -2.25) {};
		\node [style=edge] (4) at (0, 0) {$e$};
		\node [style=vertex] (5) at (-1.5, -0.5) {};
		\node [style=vertex] (7) at (1.5, -0.5) {};
		\node [style=none] (9) at (0.25, -0.5) {};
		\node [style=none] (10) at (-5, 1.5) {};
		\node [style=none] (11) at (-3.5, 1.5) {};
		\node [style=none] (12) at (-3.5, -2.25) {};
		\node [style=none] (13) at (-5, -2.25) {};
		\node [style=vertex] (14) at (-4.25, -0.5) {};
		\node [style=none] (15) at (-2, -0.5) {};
		\node [style=none] (16) at (-3.75, -0.5) {};
		\node [style=none] (17) at (5, 1.5) {};
		\node [style=none] (18) at (3.5, 1.5) {};
		\node [style=none] (19) at (3.5, -2.25) {};
		\node [style=none] (20) at (5, -2.25) {};
		\node [style=vertex] (21) at (4.25, -0.5) {};
		\node [style=none] (22) at (2, 0.5) {};
		\node [style=none] (23) at (3.75, -0.5) {};
		\node [style=vertex] (27) at (0, -1.5) {};
		\node [style=vertex] (28) at (-4.25, -1.5) {};
		\node [style=none] (29) at (-0.5, -1.5) {};
		\node [style=none] (30) at (-3.75, -1.5) {};
		\node [style=vertex] (31) at (4.25, -1.5) {};
		\node [style=none] (32) at (0.5, -1.5) {};
		\node [style=none] (33) at (3.75, -1.5) {};
		\node [style=none] (36) at (-0.25, -0.5) {};
		\node [style=vertex] (37) at (-1.5, 0.5) {};
		\node [style=vertex] (38) at (1.5, 0.5) {};
		\node [style=none] (39) at (0.25, 0.5) {};
		\node [style=vertex] (40) at (-4.25, 0.5) {};
		\node [style=none] (41) at (-2, 0.5) {};
		\node [style=none] (42) at (-3.75, 0.5) {};
		\node [style=vertex] (43) at (4.25, 0.5) {};
		\node [style=none] (44) at (2, -0.5) {};
		\node [style=none] (45) at (3.75, 0.5) {};
		\node [style=none] (46) at (-0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=graph] (1.center)
			 to (2.center)
			 to (3.center)
			 to (0.center)
			 to cycle;
		\draw [style=tentacle, in=0, out=180] (7) to (9.center);
		\draw [style=interface] (10.center)
			 to (13.center)
			 to (12.center)
			 to (11.center)
			 to cycle;
		\draw [style=arrow] (15.center) to (16.center);
		\draw [style=interface] (17.center)
			 to (20.center)
			 to (19.center)
			 to (18.center)
			 to cycle;
		\draw [style=arrow] (22.center) to (23.center);
		\draw [style=arrow] (29.center) to (30.center);
		\draw [style=arrow] (32.center) to (33.center);
		\draw [style=wire] (5) to (36.center);
		\draw [style=tentacle, in=0, out=180] (38) to (39.center);
		\draw [style=arrow] (41.center) to (42.center);
		\draw [style=arrow] (44.center) to (45.center);
		\draw [style=wire] (37) to (46.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/graphs/partial-monogamy/no-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.5, 2.25) {};
		\node [style=none] (1) at (2.5, 2.25) {};
		\node [style=none] (2) at (2.5, -2.25) {};
		\node [style=none] (3) at (-2.5, -2.25) {};
		\node [style=edge] (4) at (0, 0) {$e$};
		\node [style=vertex] (5) at (-1.5, -0.5) {};
		\node [style=vertex] (6) at (0, 1.25) {};
		\node [style=vertex] (7) at (1.5, -0.5) {};
		\node [style=none] (8) at (0.5, 0.25) {};
		\node [style=none] (9) at (0.25, -0.5) {};
		\node [style=none] (10) at (-5, 2.25) {};
		\node [style=none] (11) at (-3.5, 2.25) {};
		\node [style=none] (12) at (-3.5, -2.25) {};
		\node [style=none] (13) at (-5, -2.25) {};
		\node [style=vertex] (14) at (-4.25, -0.5) {};
		\node [style=none] (15) at (-2, -0.5) {};
		\node [style=none] (16) at (-3.75, -0.5) {};
		\node [style=none] (17) at (5, 2.25) {};
		\node [style=none] (18) at (3.5, 2.25) {};
		\node [style=none] (19) at (3.5, -2.25) {};
		\node [style=none] (20) at (5, -2.25) {};
		\node [style=vertex] (21) at (4.25, -0.5) {};
		\node [style=none] (22) at (2, -0.5) {};
		\node [style=none] (23) at (3.75, -0.5) {};
		\node [style=vertex] (27) at (0, -1.5) {};
		\node [style=vertex] (28) at (-4.25, -1.5) {};
		\node [style=none] (29) at (-0.5, -1.5) {};
		\node [style=none] (30) at (-3.75, -1.5) {};
		\node [style=vertex] (34) at (1.75, 1.5) {};
		\node [style=none] (35) at (-0.5, 0.25) {};
		\node [style=none] (36) at (-0.25, -0.5) {};
		\node [style=vertex] (37) at (4.25, 1.5) {};
		\node [style=none] (38) at (2.25, 1.5) {};
		\node [style=none] (39) at (3.75, 1.5) {};
		\node [style=vertex] (40) at (-4.25, 1.5) {};
		\node [style=none] (41) at (-0.25, 1.5) {};
		\node [style=none] (42) at (-3.75, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=graph] (1.center)
			 to (2.center)
			 to (3.center)
			 to (0.center)
			 to cycle;
		\draw [style=tentacle, in=0, out=180] (7) to (9.center);
		\draw [style=tentacle, in=0, out=0, looseness=2.50] (6) to (8.center);
		\draw [style=interface] (10.center)
			 to (13.center)
			 to (12.center)
			 to (11.center)
			 to cycle;
		\draw [style=arrow] (15.center) to (16.center);
		\draw [style=interface] (17.center)
			 to (20.center)
			 to (19.center)
			 to (18.center)
			 to cycle;
		\draw [style=arrow] (22.center) to (23.center);
		\draw [style=arrow] (29.center) to (30.center);
		\draw [style=tentacle] (5) to (36.center);
		\draw [style=tentacle, in=180, out=180, looseness=2.75] (6) to (35.center);
		\draw [style=arrow] (38.center) to (39.center);
		\draw [style=arrow] (41.center) to (42.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/graphs/partial-monogamy/no-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.5, 2.25) {};
		\node [style=none] (1) at (2.5, 2.25) {};
		\node [style=none] (2) at (2.5, -2.25) {};
		\node [style=none] (3) at (-2.5, -2.25) {};
		\node [style=edge] (4) at (0, 0) {$e$};
		\node [style=vertex] (7) at (1.5, 0) {};
		\node [style=none] (8) at (0.25, 0.5) {};
		\node [style=none] (9) at (0.25, -0.5) {};
		\node [style=none] (10) at (-5, 2.25) {};
		\node [style=none] (11) at (-3.5, 2.25) {};
		\node [style=none] (12) at (-3.5, -2.25) {};
		\node [style=none] (13) at (-5, -2.25) {};
		\node [style=vertex] (14) at (-4.25, -0.5) {};
		\node [style=none] (15) at (-2, -0.25) {};
		\node [style=none] (16) at (-3.75, -0.5) {};
		\node [style=none] (17) at (5, 2.25) {};
		\node [style=none] (18) at (3.5, 2.25) {};
		\node [style=none] (19) at (3.5, -2.25) {};
		\node [style=none] (20) at (5, -2.25) {};
		\node [style=vertex] (21) at (4.25, -0.5) {};
		\node [style=none] (22) at (2, -0.25) {};
		\node [style=none] (23) at (3.75, -0.5) {};
		\node [style=vertex] (27) at (0, -1.5) {};
		\node [style=vertex] (28) at (-4.25, -1.5) {};
		\node [style=none] (29) at (-0.5, -1.5) {};
		\node [style=none] (30) at (-3.75, -1.5) {};
		\node [style=vertex] (34) at (0, 1.5) {};
		\node [style=none] (35) at (-0.25, 0.5) {};
		\node [style=none] (36) at (-0.25, -0.5) {};
		\node [style=vertex] (43) at (-1.5, 0) {};
		\node [style=vertex] (44) at (4.25, 0.5) {};
		\node [style=none] (45) at (2, 0.25) {};
		\node [style=none] (46) at (3.75, 0.5) {};
		\node [style=vertex] (47) at (-4.25, 0.5) {};
		\node [style=none] (48) at (-2, 0.25) {};
		\node [style=none] (49) at (-3.75, 0.5) {};
		\node [style=vertex] (50) at (4.25, -1.5) {};
		\node [style=none] (51) at (0.5, -1.5) {};
		\node [style=none] (52) at (3.75, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=graph] (1.center)
			 to (2.center)
			 to (3.center)
			 to (0.center)
			 to cycle;
		\draw [style=tentacle, in=0, out=-135] (7) to (9.center);
		\draw [style=interface] (10.center)
			 to (13.center)
			 to (12.center)
			 to (11.center)
			 to cycle;
		\draw [style=arrow] (15.center) to (16.center);
		\draw [style=interface] (17.center)
			 to (20.center)
			 to (19.center)
			 to (18.center)
			 to cycle;
		\draw [style=arrow] (22.center) to (23.center);
		\draw [style=arrow] (29.center) to (30.center);
		\draw [style=tentacle, in=45, out=180] (35.center) to (43);
		\draw [style=wire, in=135, out=0] (8.center) to (7);
		\draw [style=arrow] (45.center) to (46.center);
		\draw [style=tentacle, in=-180, out=-45] (43) to (36.center);
		\draw [style=arrow] (48.center) to (49.center);
		\draw [style=arrow] (51.center) to (52.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/graphs/partial-monogamy/yes-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.5, 2.25) {};
		\node [style=none] (1) at (2.5, 2.25) {};
		\node [style=none] (2) at (2.5, -2.25) {};
		\node [style=none] (3) at (-2.5, -2.25) {};
		\node [style=edge] (4) at (0, 0) {$e$};
		\node [style=vertex] (5) at (-1.5, -0.5) {};
		\node [style=vertex] (6) at (0, 1.25) {};
		\node [style=vertex] (7) at (1.5, -0.5) {};
		\node [style=none] (8) at (0.5, 0.25) {};
		\node [style=none] (9) at (0.25, -0.5) {};
		\node [style=none] (10) at (-5, 2.25) {};
		\node [style=none] (11) at (-3.5, 2.25) {};
		\node [style=none] (12) at (-3.5, -2.25) {};
		\node [style=none] (13) at (-5, -2.25) {};
		\node [style=vertex] (14) at (-4.25, -0.5) {};
		\node [style=none] (15) at (-2, -0.5) {};
		\node [style=none] (16) at (-3.75, -0.5) {};
		\node [style=none] (17) at (5, 2.25) {};
		\node [style=none] (18) at (3.5, 2.25) {};
		\node [style=none] (19) at (3.5, -2.25) {};
		\node [style=none] (20) at (5, -2.25) {};
		\node [style=vertex] (21) at (4.25, -0.5) {};
		\node [style=none] (22) at (2, -0.5) {};
		\node [style=none] (23) at (3.75, -0.5) {};
		\node [style=vertex] (27) at (0, -1.5) {};
		\node [style=vertex] (28) at (-4.25, -1.5) {};
		\node [style=none] (29) at (-0.5, -1.5) {};
		\node [style=none] (30) at (-3.75, -1.5) {};
		\node [style=vertex] (31) at (4.25, -1.5) {};
		\node [style=none] (32) at (0.5, -1.5) {};
		\node [style=none] (33) at (3.75, -1.5) {};
		\node [style=vertex] (34) at (1.5, 1.5) {};
		\node [style=none] (35) at (-0.5, 0.25) {};
		\node [style=none] (36) at (-0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=graph] (1.center)
			 to (2.center)
			 to (3.center)
			 to (0.center)
			 to cycle;
		\draw [style=tentacle, in=0, out=180] (7) to (9.center);
		\draw [style=tentacle, in=0, out=0, looseness=2.50] (6) to (8.center);
		\draw [style=interface] (10.center)
			 to (13.center)
			 to (12.center)
			 to (11.center)
			 to cycle;
		\draw [style=arrow] (15.center) to (16.center);
		\draw [style=interface] (17.center)
			 to (20.center)
			 to (19.center)
			 to (18.center)
			 to cycle;
		\draw [style=arrow] (22.center) to (23.center);
		\draw [style=arrow] (29.center) to (30.center);
		\draw [style=arrow] (32.center) to (33.center);
		\draw [style=tentacle] (5) to (36.center);
		\draw [style=tentacle, in=180, out=180, looseness=2.75] (6) to (35.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/graphs/partial-monogamy/yes-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.5, 2.25) {};
		\node [style=none] (1) at (2.5, 2.25) {};
		\node [style=none] (2) at (2.5, -2.25) {};
		\node [style=none] (3) at (-2.5, -2.25) {};
		\node [style=edge] (4) at (0, 0) {$e$};
		\node [style=vertex] (5) at (-1.5, -0.5) {};
		\node [style=vertex] (7) at (1.5, -0.5) {};
		\node [style=none] (9) at (0.25, -0.5) {};
		\node [style=none] (10) at (-5, 2.25) {};
		\node [style=none] (11) at (-3.5, 2.25) {};
		\node [style=none] (12) at (-3.5, -2.25) {};
		\node [style=none] (13) at (-5, -2.25) {};
		\node [style=vertex] (14) at (-4.25, -0.5) {};
		\node [style=none] (15) at (-2, -0.5) {};
		\node [style=none] (16) at (-3.75, -0.5) {};
		\node [style=none] (17) at (5, 2.25) {};
		\node [style=none] (18) at (3.5, 2.25) {};
		\node [style=none] (19) at (3.5, -2.25) {};
		\node [style=none] (20) at (5, -2.25) {};
		\node [style=vertex] (21) at (4.25, -0.5) {};
		\node [style=none] (22) at (2, 0.5) {};
		\node [style=none] (23) at (3.75, -0.5) {};
		\node [style=vertex] (27) at (0, -1.5) {};
		\node [style=vertex] (28) at (-4.25, -1.5) {};
		\node [style=none] (29) at (-0.5, -1.5) {};
		\node [style=none] (30) at (-3.75, -1.5) {};
		\node [style=vertex] (31) at (4.25, -1.5) {};
		\node [style=none] (32) at (0.5, -1.5) {};
		\node [style=none] (33) at (3.75, -1.5) {};
		\node [style=vertex] (34) at (0, 1.5) {};
		\node [style=none] (36) at (-0.25, -0.5) {};
		\node [style=vertex] (37) at (-1.5, 0.5) {};
		\node [style=vertex] (38) at (1.5, 0.5) {};
		\node [style=none] (39) at (0.25, 0.5) {};
		\node [style=vertex] (40) at (-4.25, 0.5) {};
		\node [style=none] (41) at (-2, 0.5) {};
		\node [style=none] (42) at (-3.75, 0.5) {};
		\node [style=vertex] (43) at (4.25, 0.5) {};
		\node [style=none] (44) at (2, -0.5) {};
		\node [style=none] (45) at (3.75, 0.5) {};
		\node [style=none] (46) at (-0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=graph] (1.center)
			 to (2.center)
			 to (3.center)
			 to (0.center)
			 to cycle;
		\draw [style=tentacle, in=0, out=180] (7) to (9.center);
		\draw [style=interface] (10.center)
			 to (13.center)
			 to (12.center)
			 to (11.center)
			 to cycle;
		\draw [style=arrow] (15.center) to (16.center);
		\draw [style=interface] (17.center)
			 to (20.center)
			 to (19.center)
			 to (18.center)
			 to cycle;
		\draw [style=arrow] (22.center) to (23.center);
		\draw [style=arrow] (29.center) to (30.center);
		\draw [style=arrow] (32.center) to (33.center);
		\draw [style=tentacle] (5) to (36.center);
		\draw [style=tentacle, in=0, out=180] (38) to (39.center);
		\draw [style=arrow] (41.center) to (42.center);
		\draw [style=arrow] (44.center) to (45.center);
		\draw [style=tentacle] (37) to (46.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/graphs/terms/generator.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-3, 2) {};
		\node [style=none] (1) at (-3, -2) {};
		\node [style=none] (2) at (3, -2) {};
		\node [style=none] (4) at (3, 2) {};
		\node [style=edge] (5) at (0, 0) {$\phi$};
		\node [style=vertex] (11) at (-2, 1) {};
		\node [style=port] (12) at (-0.5, 0) {};
		\node [style=vertex] (17) at (-2, -1) {};
		\node [style=port] (18) at (-0.5, 0) {};
		\node [style=vertex] (19) at (2, 1) {};
		\node [style=port] (20) at (0.5, 0) {};
		\node [style=vertex] (21) at (2, -1) {};
		\node [style=port] (22) at (0.5, 0) {};
		\node [style=none] (23) at (-2, 0.25) {$\vdots$};
		\node [style=none] (24) at (2, 0.25) {$\vdots$};
		\node [style=none] (41) at (-1.5, 0) {$m$};
		\node [style=none] (43) at (1.5, 0) {$n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=graph] (4.center)
			 to (0.center)
			 to (1.center)
			 to (2.center)
			 to cycle;
		\draw [style=tentacle, in=-120, out=0] (17) to (12);
		\draw [style=tentacle, in=0, out=120] (18) to (11);
		\draw [style=tentacle, in=-60, out=180] (21) to (20);
		\draw [style=tentacle, in=180, out=60] (22) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/graphs/terms/term-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.5, -0.25) {};
		\node [style=none] (1) at (-1.5, -1.25) {};
		\node [style=none] (2) at (3.5, -1.25) {};
		\node [style=medium box] (3) at (0, 0) {$e$};
		\node [style=none] (4) at (3.5, -0.25) {};
		\node [style=none] (5) at (-0.5, -0.25) {};
		\node [style=none] (6) at (0.5, -0.25) {};
		\node [style=none] (7) at (-0.5, 0.5) {};
		\node [style=none] (8) at (-0.75, 0.5) {};
		\node [style=none] (9) at (-0.75, 1.5) {};
		\node [style=none] (10) at (0.5, 0.5) {};
		\node [style=none] (11) at (0.75, 0.5) {};
		\node [style=none] (12) at (0.75, 1.5) {};
		\node [style=none] (13) at (2.25, 0.5) {};
		\node [style=none] (14) at (2.25, 1.5) {};
		\node [style=none] (15) at (2.75, 1.5) {};
		\node [style=none] (17) at (2.75, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire, in=360, out=180] (2.center) to (1.center);
		\draw [style=wire] (6.center) to (4.center);
		\draw [style=wire] (0.center) to (5.center);
		\draw [style=wire] (7.center)
			 to (8.center)
			 to [bend left=90, looseness=1.75] (9.center)
			 to (12.center)
			 to [bend left=90, looseness=1.75] (11.center)
			 to (10.center);
		\draw [style=wire] (15.center)
			 to [bend left=90, looseness=1.75] (17.center)
			 to (13.center)
			 to [bend left=90, looseness=1.75] (14.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/graphs/terms/term-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, -0.75) {};
		\node [style=none] (1) at (-1, -1.75) {};
		\node [style=none] (2) at (2.25, -1.75) {};
		\node [style=medium box] (3) at (0, -0.5) {$e$};
		\node [style=none] (4) at (1, -0.75) {};
		\node [style=none] (5) at (-0.5, -0.75) {};
		\node [style=none] (6) at (0.5, -0.75) {};
		\node [style=none] (7) at (-0.5, 0) {};
		\node [style=none] (8) at (-1, 0) {};
		\node [style=none] (10) at (0.5, 0) {};
		\node [style=none] (11) at (1, 0) {};
		\node [style=none] (13) at (0.5, 0.75) {};
		\node [style=none] (14) at (0.5, 1.75) {};
		\node [style=none] (15) at (1, 1.75) {};
		\node [style=none] (17) at (1, 0.75) {};
		\node [style=none] (18) at (1.75, -0.75) {};
		\node [style=none] (19) at (1.75, 0) {};
		\node [style=none] (20) at (2.25, 0) {};
		\node [style=none] (21) at (2.25, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire, in=360, out=180] (2.center) to (1.center);
		\draw [style=wire] (6.center)
			 to (4.center)
			 to [in=180, out=0, looseness=0.75] (19.center)
			 to (20.center);
		\draw [style=wire] (0.center) to (5.center);
		\draw [style=wire] (7.center) to (8.center);
		\draw [style=wire] (11.center) to (10.center);
		\draw [style=wire] (15.center)
			 to [bend left=90, looseness=1.75] (17.center)
			 to (13.center)
			 to [bend left=90, looseness=1.75] (14.center)
			 to cycle;
		\draw [style=wire] (21.center) to (18.center);
		\draw [style=wire, in=0, out=180] (18.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/strings/compact-closed/snake-c.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wire label right] (0) at (0.75, 0) {$\getvar{obj}$};
		\node [style=wire label left] (5) at (-0.75, 0) {$\getvar{obj}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (5) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/strings/structure/bialgebra/merge-copy-lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wire label right] (2) at (1.25, 0.5) {$\tvara$};
		\node [style=wire label right] (3) at (1.25, -0.5) {$\tvara$};
		\node [style=bproduct] (11) at (-0.5, 0) {};
		\node [style=wire label left] (12) at (-1.25, 0.5) {$\tvara$};
		\node [style=wire label left] (13) at (-1.25, -0.5) {$\tvara$};
		\node [style=bproduct] (14) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire, in=105, out=0] (12) to (11);
		\draw [style=wire, in=-105, out=0] (13) to (11);
		\draw [style=wire, in=180, out=75] (14) to (2);
		\draw [style=wire, in=180, out=-75] (14) to (3);
		\draw [style=wire] (14) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/strings/structure/cartesian/naturality-copy-lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=wire label right] (1) at (1.5, 0.5) {$\getvar{cod}$};
		\node [style=wire label right] (2) at (1.5, -0.5) {$\getvar{cod}$};
		\node [style=bproduct] (5) at (0.75, 0) {};
		\node [style={medium square box \getvar{colour}}] (6) at (-0.5, 0) {$\getvar{box}$};
		\node [style=wire label left] (7) at (-1.75, 0) {$\getvar{dom}$};
		\node [style=none] (8) at (-1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (0.center) to (5);
		\draw [style=wire, in=-180, out=60] (5) to (1);
		\draw [style=wire, in=180, out=-60] (5) to (2);
		\draw [style=wire] (8.center) to (7);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/strings/structure/cartesian/naturality-copy-rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wire label left] (0) at (-2.5, 0) {$\getvar{dom}$};
		\node [style=none] (1) at (-0.75, 1) {};
		\node [style=none] (2) at (-0.75, -1) {};
		\node [style=bproduct] (5) at (-1.75, 0) {};
		\node [style=none] (9) at (0.75, 1) {};
		\node [style={medium square box \getvar{colour}}] (10) at (0.25, 1) {$\getvar{box}$};
		\node [style=none] (11) at (-0.25, 1) {};
		\node [style=none] (12) at (0.75, -1) {};
		\node [style={medium square box \getvar{colour}}] (13) at (0.25, -1) {$\getvar{box}$};
		\node [style=none] (14) at (-0.25, -1) {};
		\node [style=wire label right] (15) at (1.5, 1) {$\getvar{cod}$};
		\node [style=wire label right] (16) at (1.5, -1) {$\getvar{cod}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire, in=180, out=0] (0) to (5);
		\draw [style=wire] (5)
			 to [in=-180, out=75] (1.center)
			 to (11.center);
		\draw [style=wire] (14.center)
			 to (2.center)
			 to [in=-75, out=180] (5);
		\draw [style=wire] (9.center) to (15);
		\draw [style=wire] (12.center) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/strings/structure/cartesian/naturality-discard-lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wire label left] (1) at (-1.25, 0) {$\getvar{dom}$};
		\node [style=none] (9) at (0.5, 0) {};
		\node [style={medium square box \getvar{colour}}] (10) at (0, 0) {$\getvar{box}$};
		\node [style=none] (11) at (-0.5, 0) {};
		\node [style=bproduct] (15) at (1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (1) to (11.center);
		\draw [style=wire, in=180, out=0] (9.center) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/strings/structure/cartesian/naturality-discard-rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wire label left] (9) at (-0.5, 0) {$\tvara$};
		\node [style=bproduct] (15) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (9) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/strings/structure/comonoid/unitality-l-rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dangling] (5) at (-0.75, 0) {};
		\node [style=dangling] (6) at (0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (6) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/strings/structure/frobenius/copy-merge-rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wire label left] (1) at (-0.75, 0) {$\tvara$};
		\node [style=wire label right] (5) at (0.75, 0) {$\tvara$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (5) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/strings/structure/frobenius/example-equational/step-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1, -0.25) {};
		\node [style=bproduct] (5) at (-1.75, 0.5) {};
		\node [style=none] (6) at (-1, 1.25) {};
		\node [style=none] (7) at (-0.25, -0.25) {};
		\node [style=none] (8) at (-2.5, 0.5) {};
		\node [style=none] (11) at (-0.25, 1.25) {};
		\node [style=bproduct] (12) at (0.5, 0.5) {};
		\node [style=none] (13) at (-2.5, -1) {};
		\node [style=bproduct] (14) at (0.75, -1) {};
		\node [style=none] (15) at (1.5, -0.5) {};
		\node [style=none] (16) at (1.5, -1.5) {};
		\node [style=none] (17) at (2, 0.5) {};
		\node [style=bproduct] (18) at (2.5, 0) {};
		\node [style=none] (19) at (2, -0.5) {};
		\node [style=none] (20) at (3.75, -1.5) {};
		\node [style=none] (21) at (3.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (12)
			 to [in=0, out=-105] (7.center)
			 to (4.center)
			 to [in=-75, out=-180] (5);
		\draw [style=wire] (12)
			 to [in=0, out=105, looseness=1.25] (11.center)
			 to (6.center)
			 to [in=75, out=180, looseness=1.25] (5);
		\draw [style=wire] (8.center) to (5);
		\draw [style=wire] (14) to (13.center);
		\draw [style=wire] (18)
			 to [in=0, out=-105] (19.center)
			 to (15.center)
			 to [in=75, out=180, looseness=1.25] (14);
		\draw [style=wire] (20.center)
			 to (16.center)
			 to [in=-75, out=-180, looseness=1.25] (14);
		\draw [style=wire] (17.center) to (12);
		\draw [style=wire, in=105, out=0] (17.center) to (18);
		\draw [style=wire] (21.center) to (18);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/strings/structure/frobenius/example-equational/step-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1, -0.5) {};
		\node [style=bproduct] (5) at (-1.75, 0.25) {};
		\node [style=none] (6) at (-1, 1) {};
		\node [style=none] (7) at (-0.25, -0.5) {};
		\node [style=none] (8) at (-2.5, 0.25) {};
		\node [style=none] (11) at (-0.25, 1) {};
		\node [style=bproduct] (12) at (0.5, 0.25) {};
		\node [style=none] (13) at (-2.5, -1.25) {};
		\node [style=none] (17) at (1, 0.25) {};
		\node [style=none] (22) at (1, -1.25) {};
		\node [style=bproduct] (23) at (1.75, -0.5) {};
		\node [style=bproduct] (24) at (2.75, -0.5) {};
		\node [style=none] (25) at (3.25, 0) {};
		\node [style=none] (26) at (3.5, -1) {};
		\node [style=none] (27) at (3.5, 0) {};
		\node [style=none] (28) at (3.25, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (12)
			 to [in=0, out=-105] (7.center)
			 to (4.center)
			 to [in=-75, out=-180] (5);
		\draw [style=wire] (12)
			 to [in=0, out=105, looseness=1.25] (11.center)
			 to (6.center)
			 to [in=75, out=180, looseness=1.25] (5);
		\draw [style=wire] (8.center) to (5);
		\draw [style=wire] (12)
			 to (17.center)
			 to [in=105, out=0] (23);
		\draw [style=wire] (23)
			 to [in=0, out=-105] (22.center)
			 to (13.center);
		\draw [style=wire] (23) to (24);
		\draw [style=wire] (24)
			 to [in=180, out=75] (25.center)
			 to (27.center);
		\draw [style=wire] (24)
			 to [in=180, out=-75] (28.center)
			 to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/strings/structure/frobenius/example-equational/step-3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.25, 0) {};
		\node [style=bproduct] (5) at (-1.75, 0.5) {};
		\node [style=none] (6) at (-1.25, 1) {};
		\node [style=none] (7) at (-0.5, 0) {};
		\node [style=none] (8) at (-2.5, 0.5) {};
		\node [style=none] (11) at (-0.5, -1) {};
		\node [style=bproduct] (12) at (0, -0.5) {};
		\node [style=none] (13) at (-2.5, -1) {};
		\node [style=none] (17) at (0.5, -0.5) {};
		\node [style=none] (22) at (0.5, 1) {};
		\node [style=bproduct] (23) at (1.25, 0.25) {};
		\node [style=bproduct] (24) at (2, 0.25) {};
		\node [style=none] (25) at (2.5, 0.75) {};
		\node [style=none] (26) at (2.75, -0.25) {};
		\node [style=none] (27) at (2.75, 0.75) {};
		\node [style=none] (28) at (2.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (12)
			 to [in=0, out=105] (7.center)
			 to (4.center)
			 to [in=-75, out=-180] (5);
		\draw [style=wire, in=0, out=-105] (12) to (11.center);
		\draw [style=wire] (23)
			 to [in=0, out=105] (22.center)
			 to (6.center)
			 to [in=75, out=180] (5);
		\draw [style=wire] (8.center) to (5);
		\draw [style=wire] (12)
			 to (17.center)
			 to [in=-105, out=0] (23);
		\draw [style=wire] (23) to (24);
		\draw [style=wire] (24)
			 to [in=180, out=75] (25.center)
			 to (27.center);
		\draw [style=wire] (24)
			 to [in=180, out=-75] (28.center)
			 to (26.center);
		\draw [style=wire] (13.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/strings/structure/frobenius/snake-1-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (20) at (-0.75, 0) {};
		\node [style=none] (21) at (0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (21.center) to (20.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/strings/structure/frobenius/snake-2-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (20) at (-0.75, 0) {};
		\node [style=none] (21) at (0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (21.center) to (20.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/strings/structure/hypergraph/counit-resp-lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bproduct] (0) at (0.5, 0) {};
		\node [style=none] (1) at (-0.5, 0) {};
		\node [style=wire label left] (2) at (-0.75, 0) {$\getvar{obj1} \getvar{tensor} \getvar{obj2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/strings/structure/hypergraph/unit-resp-lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bproduct] (0) at (-0.5, 0) {};
		\node [style=none] (1) at (0.5, 0) {};
		\node [style=wire label right] (2) at (0.75, 0) {$\getvar{obj1} \getvar{tensor} \getvar{obj2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/strings/structure/monoid/unitality-l-rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dangling] (5) at (-0.75, 0) {};
		\node [style=dangling] (6) at (0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (6) to (5);
	\end{pgfonlayer}
\end{tikzpicture}
